OncoNet: Weakly Supervised Siamese Network to automate cancer treatment response assessment between longitudinal FDG PET/CT examinations

FDG PET/CT imaging is a resource intensive examination critical for managing malignant disease and is particularly important for longitudinal assessment during therapy. Approaches to automate longtudinal analysis present many challenges including lack of available longitudinal datasets, managing complex large multimodal imaging examinations, and need for detailed annotations for traditional supervised machine learning. In this work we develop OncoNet, novel machine learning algorithm that assesses treatment response from a 1,954 pairs of sequential FDG PET/CT exams through weak supervision using the standard uptake values (SUVmax) in associated radiology reports. OncoNet demonstrates an AUROC of 0.86 and 0.84 on internal and external institution test sets respectively for determination of change between scans while also showing strong agreement to clinical scoring systems with a kappa score of 0.8. We also curated a dataset of 1,954 paired FDG PET/CT exams designed for response assessment for the broader machine learning in healthcare research community. Automated assessment of radiographic response from FDG PET/CT with OncoNet could provide clinicians with a valuable tool to rapidly and consistently interpret change over time in longitudinal multi-modal imaging exams.

==> FIG/FIG5/impression.txt <==
' 1.  MULTIPLE DIFFUSE NODULES IDENTIFIED THROUGHOUT THE LUNGS COMPATIBLE WITH RESIDUAL METASTATIC DISEASE.  THERE ARE TWO CERVICAL LYMPH NODES WHICH DEMONSTRATE HYPERMETABOLIC ACTIVITY AS WELL COMPATIBLE WITH RESIDUAL METASTATIC DISEASE. 2.  NO SIGNIFICANT EVIDENCE OF ABNORMAL METABOLIC ACTIVITY WITHIN THE LEFT POSTERIOR PARIETAL LOBE AS DESCRIBED ABOVE.  IT SHOULD BE NOTED, THAT THIS LESION MAY BE BELOW THE THRESHOLD OF SENSITIVITY FOR THE PET/CT CAMERA. 3.  LARGE MASS IS IDENTIFIED ANTERIOR TO THE PSOAS MUSCLE BILATERALLY AS DESCRIBED.  THESE MASSES DEMONSTRATE NO EVIDENCE OF HYPERMETABOLIC ACTIVITY AND LIKELY REPRESENT POST-TREATMENT NECROTIC LYMPH NODES. 4.  DIFFUSE MARROW HYPERPLASIA AS DESCRIBED ABOVE.  THIS IS LIKELY POST-TREATMENT IN NATURE.  THERE IS NO EVIDENCE OF HYPERMETABOLIC ACTIVITY WITHIN THE L3 VERTEBRAL BODY COMPATIBLE WITH PRIOR RADIATION THERAPY.  ABSENT METABOLIC ACTIVITY IS ALSO IDENTIFIED IN SEVERAL LUMBAR SPINE LESIONS AS DESCRIBED ABOVE CONSISTENT WITH INTERVAL RESPONSE TO THERAPY. 5.  ASYMMETRIC WALL THICKENING WITHIN A PORTION OF THE DISTAL SIGMOID COLON AS DESCRIBED ABOVE.  HYPERMETABOLIC ACTIVITY IS IDENTIFIED IN THIS REGION AND THEREFORE A NEOPLASTIC PROCESS CANNOT BE EXCLUDED. CORRELATION WITH A COLONOSCOPY IS RECOMMENDED AS CLINICALLY INDICATED.


==> FIG/FIG5/info.json <==
{'exam_id': 'LDcac5bb',
 'patient_id': 'LDcac028',
 'targets': {'full': tensor([0., 1.]),
  'inguinal_lymph_node': tensor([1., 0.]),
  'left_lungs': tensor([0.9393, 0.0607]),
  'carinal_lymph_node': tensor([1., 0.]),
  'cervical_lymph_node': tensor([0.0668, 0.9332]),
  'paratracheal_lymph_node': tensor([1., 0.]),
  'right_lungs': tensor([4.2319e-04, 9.9958e-01]),
  'pelvic_skeleton': tensor([0.9981, 0.0019]),
  'axillary_lymph_node': tensor([1., 0.]),
  'iliac_lymph_node': tensor([1., 0.]),
  'supraclavicular_lymph_node': tensor([1., 0.]),
  'retroperitoneal_lymph_node': tensor([1., 0.]),
  'mouth': tensor([0.9980, 0.0020]),
  'liver': tensor([0.9967, 0.0033]),
  'abdominal_lymph_node': tensor([0.9969, 0.0031]),
  'hilar_lymph_node': tensor([1., 0.]),
  'pelvis': tensor([0.9948, 0.0052]),
  'spine': tensor([7.0164e-05, 9.9993e-01]),
  'lungs': tensor([7.5882e-07, 1.0000e+00]),
  'head': tensor([0.9262, 0.0738]),
  'thoracic_lymph_node': tensor([1., 0.]),
  'neck': tensor([6.7235e-04, 9.9933e-01]),
  'abdomen': tensor([0.0279, 0.9721]),
  'skeleton': tensor([4.3925e-06, 1.0000e+00]),
  'head_neck': tensor([6.2274e-04, 9.9938e-01]),
  'chest': tensor([7.3121e-07, 1.0000e+00])}}

